A Large-Scale Study on the Prevalence and Usage of TEE-based Features on Android

In the realm of mobile security, where OS-based protections have proven insufficient against robust attackers, Trusted Execution Environments (TEEs) have emerged as a hardware-based security technology. Despite the industry's persistence in advancing TEE technology, the impact on end users and developers remains largely unexplored. This study addresses this gap by conducting a large-scale analysis of TEE utilization in Android applications, focusing on the key areas of cryptography, digital rights management, biometric authentication, and secure dialogs. To facilitate our extensive analysis, we introduce Mobsec Analytika, a framework tailored for large-scale app examinations, which we make available to the research community. Through the analysis of 170,550 popular Android apps, our analysis illuminates the implementation of TEE-related features and their contextual usage. Our findings reveal that TEE features are predominantly utilized indirectly through third-party libraries, with only 6.7% of apps directly invoking the APIs. Moreover, the study reveals the underutilization of the recent TEE-based UI feature Protected Confirmation.

==> include/data/biometric-patterns.csv.txt <==
pattern
android.hardware.biometrics.BiometricManager
android.hardware.biometrics.BiometricManager$Strings
android.hardware.biometrics.BiometricPrompt$AuthenticationCallback.onAuthenticationError
android.hardware.biometrics.BiometricPrompt$AuthenticationCallback.onAuthenticationFailed
android.hardware.biometrics.BiometricPrompt$AuthenticationCallback.onAuthenticationHelp
android.hardware.biometrics.BiometricPrompt$AuthenticationCallback.onAuthenticationSucceeded
android.hardware.biometrics.BiometricPrompt$AuthenticationResult.getAuthenticationType
android.hardware.biometrics.BiometricPrompt$AuthenticationResult.getCryptoObject
android.hardware.biometrics.BiometricPrompt$Builder.build
android.hardware.biometrics.BiometricPrompt$Builder.setAllowedAuthenticators
android.hardware.biometrics.BiometricPrompt$Builder.setConfirmationRequired
android.hardware.biometrics.BiometricPrompt$Builder.setDescription
android.hardware.biometrics.BiometricPrompt$Builder.setDeviceCredentialAllowed
android.hardware.biometrics.BiometricPrompt$CryptoObject.<init>
android.hardware.biometrics.BiometricPrompt$CryptoObject.getCipher
android.hardware.biometrics.BiometricPrompt$CryptoObject.getIdentityCredential
android.hardware.biometrics.BiometricPrompt$CryptoObject.getMac
android.hardware.biometrics.BiometricPrompt$CryptoObject.getPresentationSession
android.hardware.biometrics.BiometricPrompt$CryptoObject.getSignature
android.hardware.biometrics.BiometricPrompt.authenticate
android.hardware.biometrics.BiometricPrompt.getAllowedAuthenticators
android.hardware.biometrics.BiometricPrompt.isConfirmationRequired
android.hardware.biometrics


==> include/data/confprompt-patterns.csv.txt <==
pattern
android.security.ConfirmationCallback()
android.security.ConfirmationCallback.onCanceled
android.security.ConfirmationCallback.onDismissed
android.security.ConfirmationCallback.onError
android.security.ConfirmationCallback.onConfirmed
android.security.ConfirmationPrompt$Builder()
android.security.ConfirmationPrompt$Builder.build
android.security.ConfirmationPrompt$Builder.setExtraData
android.security.ConfirmationPrompt$Builder.setPromptText
android.security.ConfirmationPrompt.cancelPrompt
android.security.ConfirmationPrompt.isSupported
android.security.ConfirmationPrompt.presentPrompt
android.security.ConfirmationAlreadyPresentingException
android.security.ConfirmationNotAvailableException


==> include/data/crypto-patterns.csv.txt <==
library,pattern
java.security,java.security.Key
java.security,java.security.KeyStore
java.security,java.security.MessageDigest
java.security,java.security.Signature
java.security,javax.crypto.Cipher
androidx.security,androidx.security.crypto.EncryptedFile
androidx.security,androidx.security.crypto.EncryptedSharedPreferences
org.bouncycastle,org.bouncycastle.crypto
org.bouncycastle,org.bouncycastle.crypto.agreement
org.bouncycastle,org.bouncycastle.crypto.agreement.jpake
org.bouncycastle,org.bouncycastle.crypto.agreement.kdf
org.bouncycastle,org.bouncycastle.crypto.agreement.srp
org.bouncycastle,org.bouncycastle.crypto.ec
org.bouncycastle,org.bouncycastle.crypto.engines
org.bouncycastle,org.bouncycastle.crypto.fpe
org.bouncycastle,org.bouncycastle.crypto.signers
com.nimbusds,com.nimbusds.jose.crypto
com.nimbusds,com.nimbusds.jose.crypto.factories
com.nimbusds,com.nimbusds.jose.crypto.impl
com.nimbusds,com.nimbusds.jose.proc
com.nimbusds,com.nimbusds.jwt.proc
org.springframework.security,org.springframework.security.crypto.argon2
org.springframework.security,org.springframework.security.crypto.bcrypt
org.springframework.security,org.springframework.security.crypto.encrypt
org.springframework.security,org.springframework.security.crypto.scrypt
org.jasypt,org.jasypt.encryption.pbe
org.jasypt,org.jasypt.intf.cli
org.jasypt,org.jasypt.util.binary
org.jasypt,org.jasypt.encryption
org.cryptonode.jncryptor,org.cryptonode.jncryptor.AES256JNCryptor
com.amazonaws.services.kms,com.amazonaws.services.kms
com.google.crypto.tink,com.google.crypto.tink.hybrid.subtle
com.google.crypto.tink,com.google.crypto.tink.subtle
org.apache.commons.crypto,org.apache.commons.crypto.cipher
org.apache.tuweni,org.apache.tuweni.crypto
org.apache.tuweni,org.apache.tuweni.crypto.mikuli
org.apache.tuweni,org.apache.tuweni.crypto.sodium


==> include/data/drm-patterns.csv.txt <==
pattern
android.drm.DrmConvertedStatus
android.drm.DrmErrorEvent
android.drm.DrmEvent
android.drm.DrmInfo
android.drm.DrmInfoEvent
android.drm.DrmInfoRequest
android.drm.InfoStatus
android.drm.DrmManagerClient.acquireDrmInfo
android.drm.DrmManagerClient.processDrmInfo
android.drm.DrmManagerClient.acquireRights
android.drm.DrmManagerClient.getConstraints
android.drm.DrmManagerClient.saveRights
android.drm.DrmRights
android.drm.DrmStore
android.drm.DrmSupportInfo
android.drm.DrmUtils
android.drm.ProcessedData
android.media.MediaDrm$CryptoSession.encrypt
android.media.MediaDrm$CryptoSession.decrypt
android.media.MediaDrm$CryptoSession.sign
android.media.MediaDrm$CryptoSession.verify
android.media.MediaDrm$ErrorCodes
android.media.MediaDrm$KeyRequest
android.media.MediaDrm$KeyStatus
android.media.MediaDrm$LogMessage
android.media.MediaDrm$MetricsConstants
android.media.MediaDrm$PlaybackComponent
android.media.MediaDrm$ProvisionRequest
android.media.MediaDrm()
android.media.MediaDrm.openSession
android.media.MediaDrm.closeSession
android.media.MediaDrm.getCryptoSession


==> include/data/keystore-patterns-shortened.csv.txt <==
pattern
android.security.AttestedKeyPair()
android.security.AttestedKeyPair.getAttestationRecord
android.security.AttestedKeyPair.getKeyPair
android.security.KeyChain()
+ 10
android.security.KeyPairGeneratorSpec$Builder()
+ 20
android.security.KeyStoreParameter$Builder()
android.security.KeyStoreParameter$Builder.build
android.security.KeyStoreParameter$Builder.setEncryptionRequired
android.security.KeyStoreParameter.isEncryptionRequired
android.security.KeyChainException
android.security.KeyStoreException
android.security.keystore.KeyGenParameterSpec$Builder()
+ 59
android.security.keystore.KeyInfo
+ 22
android.security.keystore.KeyProperties
android.security.keystore.KeyProtection.getBlockModes
+ 18
android.security.keystore.KeyProtection$Builder()
+ 20
android.security.keystore.WrappedKeyEntry()
+ 4
android.security.keystore.BackendBusyException
android.security.keystore.KeyExpiredException
android.security.keystore.KeyNotYetValidException
android.security.keystore.KeyPermanentlyInvalidatedException
android.security.keystore.SecureKeyImportUnavailableException
android.security.keystore.StrongBoxUnavailableException
android.security.keystore.UserNotAuthenticatedException
android.security.keystore.UserPresenceUnavailableException

